Evaluation of AI-based Visual Crack Detection in Steel Bridges Using Probability of Detection

Bridge structures are regularly inspected for structural damage such as cracks and corrosion in order to ensure public safety and reduce maintenance costs. Much research has been done on automating this process using computer vision methods, which are often evaluated and compared using metrics such as intersection over union, mean average precision, etc. However, predicting the actual effectiveness of an inspection method within the field of structural engineering from these metrics remains challenging. To enable the systematic use of these increasingly popular methods in engineering practice, evaluating the performance of these methods in a way that is compatible with standard engineering approaches is therefore an urgent necessity. We present a new statistical evaluation framework to allow the comparison of computer vision methods with conventional visual inspection for crack detection in steel bridges. The framework is based on probability of detection curves and can account for the influence of image resolution. We apply this evaluation method to the real-world ``Cracks in Steel Bridges'' dataset, which contains annotated images of cracks in bridge structures. The quantification of the probability of detection and its uncertainty enables a practical assessment of the effect of automated methods for damage detection in structural reliability analyses. In turn, this enables the wide-spread use of automated (AI-based) damage detection in safety critical applications. This evaluation method provides evidence that the proposed computer vision approach approach is robust for the crack detection task and can have a high added value as an addition to conventional visual inspection methods.

==> Figures/Update_Crack_Length/update_crack_length_C.dat <==
fig CoV CV Campbell DNVGL
0 0.25 0.22655711290692965 0.43381372071274976 0.49289360808905563
0 0.5 0.2205848520424057 0.4062816680336123 0.474404769683217
0 1.0 0.202745708530138 0.34037056012902517 0.4278637525745952
0 2.0 0.17272685282382544 0.25649248047957923 0.3546546044096243
1 0.25 0.09942112461600867 0.1408556840328302 0.2471630977924557
1 0.5 0.09716389236066192 0.13509090383241923 0.2396947327579587
1 1.0 0.0912864137763389 0.12253486532521199 0.21963068524417045
1 2.0 0.08069595816394896 0.10251763067563328 0.18600072420605482
2 0.25 0.03944023809745282 0.002723144622687607 0.09932271505293311
2 0.5 0.03883733473493995 0.007245541430884774 0.09763965001704865
2 1.0 0.03724706529749274 0.016994482220644144 0.09246290974277928
2 2.0 0.03393448176909961 0.02446856310809696 0.08207022819955544


==> Figures/Update_Crack_Length/update_crack_length_KL.dat <==
fig CoV CV Campbell DNVGL
0 0.25 0.012888937084775343 0.005115238836022162 0.006668107873474272
0 0.5 0.04465428610479938 0.019915408170024684 0.022379474870370508
0 1.0 0.11546185848330626 0.05537112743776218 0.054563563132070336
0 2.0 0.18914460066519045 0.07972166874098396 0.08282852951387754
1 0.25 0.017543000897810357 0.10410206034334357 0.015274542595287155
1 0.5 0.06352990534514957 0.28598370053744593 0.05150402489208261
1 1.0 0.17541247982540098 0.44660342439919054 0.1276253835774489
1 2.0 0.31519725224125017 0.41311634126004804 0.1984394899626567
2 0.25 0.02044334918766544 1.1034536794251495 0.022019823521978954
2 0.5 0.07422520634323748 2.134487253219476 0.07768495976892831
2 1.0 0.21790575862741446 2.2780797349136495 0.2110870944665968
2 2.0 0.4348661681804882 1.5906899253678541 0.36369940677015455


==> Figures/update_resolution_C.dat <==
fig CoV CV_17_0 CV_3_0 CV_1_5 CV_0_5 Campbell DNVGL
0 0.25 0.06056032428705698 0.28522682728110876 0.4521998802793451 0.7226214231033485 0.4340501599105355 0.4928356766454059
0 0.5 0.05960004899879169 0.27645497954622994 0.43647885041084744 0.7032141791777442 0.4064638940765548 0.4744985069974591
0 1.0 0.05686928366788856 0.2526676041955225 0.396224102146962 0.6496986015281405 0.34010444496720815 0.42789288105903833
0 2.0 0.051266655084515556 0.21309506155437186 0.3314642879041999 0.5569318080746716 0.25643525312955834 0.3549403383701216
1 0.25 0.022875715579762573 0.12733807189753904 0.2319926388323007 0.48852670184046904 0.1408998847955298 0.24711800269023243
1 0.5 0.022614108555240556 0.12457969854850796 0.22545353188437675 0.4714141891118852 0.1352763931947127 0.2397731377423065
1 1.0 0.021853782683674983 0.11646306534370192 0.20720518640920613 0.42816661454442584 0.12249982573052098 0.2196481905979828
1 2.0 0.02023767459403041 0.10171476995495857 0.17602086030885894 0.35788940522367035 0.10225884524157619 0.18565572282046636
2 0.25 0.00841564621326773 0.05041052224476363 0.0993232506573658 0.2592019212497811 0.0027194947488821545 0.09937923366388936
2 0.5 0.008354783751117482 0.049680326075300124 0.09736875988548602 0.2514102290076052 0.007239462308890742 0.09763155442597782
2 1.0 0.008130694951748558 0.04751343916964535 0.0917719497496067 0.23036878836326502 0.017027120349688736 0.0923794289515527
2 2.0 0.007611282234257834 0.04303218764184304 0.08096765319859577 0.19504327692278925 0.02443830654374006 0.08198876565598608


==> Figures/update_resolution_KL.dat <==
fig CoV CV_17_0 CV_3_0 CV_1_5 CV_0_5 Campbell DNVGL
0 0.25 0.020607556922810133 0.01154477116622532 0.0066941230776260685 0.001672979432155497 0.005135459627117034 0.0066933075566298905
0 0.5 0.07396100870399935 0.03956416361798676 0.022617722458039724 0.005844895129429761 0.020064080987711508 0.022424300361772564
0 1.0 0.20912706318273577 0.09949835997891987 0.055920143337699124 0.01531351874164244 0.055429468400148174 0.05453031894376559
0 2.0 0.39952298788556784 0.1584289509666953 0.08719008005693685 0.025421722167803806 0.07992175670753754 0.08289091838772278
1 0.25 0.022136375948065612 0.01763093446733932 0.013431859409962721 0.005804243754829352 0.10447456344858419 0.015177960024665649
1 0.5 0.08137870945180636 0.06166289303885475 0.04598880375304937 0.01972388047834217 0.2862257088539035 0.05124650597588132
1 1.0 0.2435602381335935 0.16748404330036826 0.11824615734192867 0.0487049855227506 0.44716053569589054 0.12803676764887473
1 2.0 0.5100675933988739 0.28951448321804074 0.19179464315608652 0.07615616850123386 0.41417437843960236 0.1992290648909092
2 0.25 0.023077309121240064 0.021153115026220082 0.01873085753567494 0.012441377903764206 1.099764111636223 0.02198674664280109
2 0.5 0.084623447729953 0.07577848448393099 0.06657058776367908 0.0426540378863659 2.1322465118835883 0.0775494946660028
2 1.0 0.25789777549653836 0.21923949124080577 0.18378642936012513 0.10841844105084819 2.276307131426599 0.21072527983064016
2 2.0 0.5749784424590223 0.42392928379917516 0.32822922926471776 0.17349569989058133 1.593169187080186 0.3633832985141424

